A Tight Broad-line Width-Luminosity Relation in Little Red Dots and Its Consequence for Virial Black Hole Masses

JWST has uncovered compact high-redshift sources with red, $\sim 5000$ K optical continua and broad Balmer lines, known as "little red dots" (LRDs). Whether these lines trace gas orbiting a massive black hole or electron scattering in a dense, Eddington-limited envelope around a lighter black hole leaves inferred masses spanning $10^{4}$-$10^{8}\,M_{\odot}$. We test both pictures by uniformly refitting public JWST/NIRSpec spectra of 29 LRDs, 15 other JWST broad-line sources, and luminosity-matched SDSS quasars. At fixed $\mathrm{H}\alpha$ luminosity, LRD broad $\mathrm{H}\alpha$ widths have an intrinsic scatter of 0.054 dex ($<0.075$ dex at 95%), less than half that of quasars (0.12 dex), clustering near $1760\,\mathrm{km\,s^{-1}}$ outside the three brightest sources. Because single-epoch virial masses scale as width squared, they scatter intrinsically by $<0.16$ dex at fixed $\mathrm{H}\alpha$ luminosity, making virial masses and mass functions nearly deterministic restatements of luminosity regardless of the underlying physics. Compared with the Keplerian speed $v_{\rm K}$ at the photosphere of an Eddington-limited envelope, from each source's measured continuum luminosity and temperature, observed widths are 2.5-3.0 $v_{\rm K}$ (2-3$\times$ standard expectations for virial factors $f_{\rm vir}\approx 0.5$-1), with a quarter of the flux above escape speed and no detected continuum-luminosity dependence at fixed $\mathrm{H}\alpha$ luminosity. Bound orbits outside a spherical photosphere thus require sub-Eddington optical luminosities ($\leq 0.10$-0.30 $L_{\rm Edd}$, a requirement specific to spherical photospheres), whereas an Eddington or super-Eddington spherical envelope requires uniform 2-3$\times$ non-gravitational broadening within the $\mathrm{H}\alpha$-emitting gas.

==> tables/Table1_full.csv <==
name,ra,dec,z,program,grating,cls,label_ref,fwhm,fwhm_err,logL,logL_err,snr,absorption,file
RUBIES-UDS-970351,34.261900,-5.105205,5.2820,4233,G395M,LRD,T25,2128,260,42.313,0.056,7.8,N,rubies-uds21-v4_g395m-f290lp_4233_970351.spec.fits
RUBIES-UDS-119957,34.268908,-5.176722,4.1490,4233,G395M,LRD,T25,1811,113,42.198,0.031,14.1,N,rubies-uds22-v4_g395m-f290lp_4233_119957.spec.fits
RUBIES-UDS-144195,34.325156,-5.143685,3.3600,4233,G395M,LRD,H25,1700,116,42.338,0.034,12.9,N,rubies-uds23-v4_g395m-f290lp_4233_144195.spec.fits
RUBIES-UDS-23438,34.338271,-5.280895,3.6900,4233,G395M,LRD,H25,1816,200,42.202,0.052,8.4,N,rubies-uds42-v4_g395m-f290lp_4233_23438.spec.fits
RUBIES-UDS-172350,34.368951,-5.103941,5.5800,4233,G395M,LRD,T25,1824,59,42.863,0.016,26.8,N,rubies-uds23-v4_g395m-f290lp_4233_172350.spec.fits
RUBIES-UDS-149298,34.424311,-5.136491,5.1500,4233,G395M,LRD,H25,1707,214,42.353,0.058,7.5,N,rubies-uds31-v4_g395m-f290lp_4233_149298.spec.fits
RUBIES-UDS-29813,34.453355,-5.270717,5.4400,4233,G395M,LRD,T25,2024,155,42.550,0.034,12.6,N,rubies-uds33-v4_g395m-f290lp_4233_29813.spec.fits
RUBIES-EGS-42046,214.795369,52.788845,5.2760,8410,G395H,LRD,T25,3185,48,43.551,0.006,71.3,Y,egs-simons-04-v4_g395h-f290lp_8410_20504.spec.fits
Skyfire-299,214.805750,52.878046,5.6229,4106,G395M,LRD,K26,1989,72,42.286,0.022,19.5,N,egs-nelson08-v4_g395m-f290lp_4106_88836.spec.fits
CEERS-746,214.809150,52.868480,5.6230,4106,G395M,LRD,T25,1777,45,42.267,0.011,38.1,N,egs-nelson08-v4_g395m-f290lp_4106_83161.spec.fits
Skyfire-1867,214.817678,52.877856,5.4457,5718,G395M,LRD,K26,1236,192,41.976,0.046,9.5,N,egs-skyfire-01-v4_g395m-f290lp_5718_1867.spec.fits
Skyfire-44039,214.822229,52.750196,5.9128,5718,G395M,LRD,K26,1747,325,41.897,0.078,5.6,N,egs-skyfire-02-v4_g395m-f290lp_5718_44039.spec.fits
Skyfire-7761,214.840034,52.860648,3.8597,5718,G395M,LRD,K26,1829,52,42.327,0.016,26.4,N,egs-skyfire-01-v4_g395m-f290lp_5718_7761.spec.fits
Skyfire-2086,214.858256,52.905539,5.4806,5718,G395M,LRD,K26,1890,97,42.426,0.025,17.3,N,egs-skyfire-01-v4_g395m-f290lp_5718_2086.spec.fits
Skyfire-83652,214.871873,52.880432,5.6669,5718,G395M,LRD,K26,1351,290,41.825,0.072,6.0,N,egs-skyfire-01-v4_g395m-f290lp_5718_83652.spec.fits
Skyfire-20952,214.880185,52.812566,5.2802,5718,G395M,LRD,K26,1603,123,42.269,0.032,13.7,N,egs-skyfire-02-v4_g395m-f290lp_5718_20952.spec.fits
RUBIES-EGS-42232,214.886792,52.855381,4.9540,3567,G235M,LRD,T25,1691,64,42.741,0.016,27.7,N,valentino-egs-v4_g235m-f170lp_3567_42232.spec.fits
CEERS-672,214.889684,52.832978,5.6660,8410,G395H,LRD,T25,945,158,41.852,0.060,7.2,N,egs-simons-01-v4_g395h-f290lp_8410_161695.spec.fits
RUBIES-EGS-49140,214.892249,52.877403,6.6850,8410,G395H,LRD,T25,2378,42,43.530,0.008,57.0,Y,egs-simons-03-v4_g395h-f290lp_8410_35829.spec.fits
RUBIES-EGS-948917,214.892479,52.856891,6.7300,4106,G395M,LRD,H25,1625,144,42.791,0.036,12.0,Y,egs-nelsonx-v4_g395m-f290lp_4106_47962.spec.fits
Skyfire-1090,214.912510,52.949436,6.2290,5718,G395M,LRD,K26,1218,165,42.218,0.040,10.9,N,egs-skyfire-01-v4_g395m-f290lp_5718_1090.spec.fits
RUBIES-EGS-60935,214.923373,52.925593,5.2870,4233,G395M,LRD,T25,2067,82,42.723,0.020,21.2,N,rubies-egs61-v4_g395m-f290lp_4233_60935.spec.fits
Skyfire-3519,214.925759,52.945659,5.0885,5718,G395M,LRD,K26,1966,146,42.211,0.032,13.4,N,egs-skyfire-01-v4_g395m-f290lp_5718_3519.spec.fits
RUBIES-EGS-42803,214.929524,52.887919,7.1500,4233,G395M,LRD,H25,1935,287,42.739,0.066,6.6,N,rubies-egs63-v4_g395m-f290lp_4233_42803.spec.fits
Skyfire-25941,214.934973,52.829367,5.9469,8047,G395H,LRD,K26,1462,237,42.017,0.065,6.7,N,egs-bwang-m1-v4_g395h-f290lp_8047_14115.spec.fits
RUBIES-EGS-55604,214.983029,52.956010,6.9800,9214,G395M,LRD,H25,3146,93,43.519,0.012,34.9,Y,egs-spurs-v4_g395m-f290lp_9214_2.spec.fits
RUBIES-EGS-37124,214.990980,52.916522,5.6820,8410,G395H,LRD,T25,1723,97,42.560,0.030,14.7,N,egs-simons-01-v4_g395h-f290lp_8410_101208.spec.fits
RUBIES-EGS-29489,215.022070,52.920786,4.5430,8410,G395H,LRD,T25,1772,34,42.603,0.009,47.7,Y,egs-simons-01-v4_g395h-f290lp_8410_102364.spec.fits
RUBIES-EGS-926125,215.137081,52.988554,5.2840,4233,G395M,LRD,T25,1707,86,42.518,0.023,19.0,N,rubies-egs51-v4_g395m-f290lp_4233_926125.spec.fits
RUBIES-UDS-174752,34.205808,-5.100500,6.0390,4233,G395M,other,T25,1735,223,42.381,0.053,8.2,N,rubies-uds21-v4_g395m-f290lp_4233_174752.spec.fits
RUBIES-UDS-30969,34.296356,-5.268672,4.0000,4233,G395M,other,T25,1225,81,42.735,0.085,5.1,Y,rubies-uds43-v4_g395m-f290lp_4233_30969.spec.fits
RUBIES-UDS-35974,34.331644,-5.260593,4.3670,4233,G395M,other,T25,1181,135,42.107,0.050,8.7,N,rubies-uds43-v4_g395m-f290lp_4233_35974.spec.fits
RUBIES-UDS-8895,34.363041,-5.306108,3.9820,4233,G395M,other,T25,1345,120,42.743,0.066,6.6,N,rubies-uds42-v4_g395m-f290lp_4233_8895.spec.fits
RUBIES-UDS-19521,34.383672,-5.287732,5.6690,4233,G395M,other,T25,1329,279,42.107,0.084,5.2,N,rubies-uds42-v4_g395m-f290lp_4233_19521.spec.fits
RUBIES-UDS-150323,34.417822,-5.134842,3.6180,4233,G395M,other,T25,1838,178,42.150,0.062,7.0,N,rubies-uds31-v4_g395m-f290lp_4233_150323.spec.fits
RUBIES-UDS-153207,34.493112,-5.130999,3.5970,4233,G395M,other,T25,1366,67,42.897,0.051,8.5,N,rubies-uds32-v4_g395m-f290lp_4233_153207.spec.fits
Skyfire-17484,214.799323,52.774004,5.0334,5718,G395M,other,K26,1441,218,41.741,0.053,8.2,N,egs-skyfire-02-v4_g395m-f290lp_5718_17484.spec.fits
RUBIES-EGS-46985,214.805647,52.809502,4.9630,8410,G395H,other,T25,1259,51,42.475,0.040,10.9,Y,egs-simons-04-v4_g395h-f290lp_8410_148165.spec.fits
RUBIES-EGS-50052,214.823454,52.830277,5.2400,8410,G395H,other,T25,1590,56,42.741,0.033,13.1,Y,egs-simons-01-v4_g395h-f290lp_8410_169045.spec.fits
RUBIES-EGS-58237,214.850571,52.866030,3.6510,4233,G395M,other,T25,2205,161,42.573,0.070,6.2,N,rubies-egs62-v4_g395m-f290lp_4233_58237.spec.fits
Skyfire-504101,214.947772,52.836333,4.8814,5718,G395M,other,K26,2915,472,41.997,0.073,6.0,N,egs-skyfire-02-v4_g395m-f290lp_5718_504101.spec.fits
RUBIES-EGS-15825,215.079264,52.934252,3.6660,4233,G395M,other,T25,3612,184,42.749,0.029,14.9,N,rubies-egs51-v4_g395m-f290lp_4233_15825.spec.fits
RUBIES-EGS-13872,215.132933,52.970705,5.2620,4233,G395M,other,T25,1527,321,41.946,0.084,5.2,N,rubies-egs51-v4_g395m-f290lp_4233_13872.spec.fits
CEERS-1244,215.240652,53.036041,4.4780,1345,G235M,other,T25,2127,67,42.898,0.016,27.2,Y,ceers-v4_g235m-f170lp_1345_1244.spec.fits

